Learning to Solve, Forgetting to Retain: Correct-Set Turnover in RLVR

Reinforcement learning with verifiable rewards (RLVR) improves the ability of large language model, yet headline accuracy gains often conceal a hidden cost: previously solved problems quietly become unsolvable as training proceeds. We frame this phenomenon as \emph{correct-set turnover}, representing the coupled dynamics of solution acquisition and regression over the mastered set. Under this view, retention becomes an explicit optimization target alongside acquisition. We analytically and empirically establish the \emph{repair-window principle}: the cost of restoring a regressed prompt grows sharply with review delay, defining a low-cost window that standard RLVR pipelines fail to exploit. To address this, we propose \textbf{\method{}}, a retention-aware review mechanism that tracks mastered prompts and periodically reintroduces them to \textbf{remind} the model of previous solutions. By utilizing pre-rollout batch replacement, \method{} incurs zero additional rollout overhead. Evaluated across 20 benchmarks spanning image-text, video, and text-only tasks with Qwen3-VL and Qwen2.5-Math, \method{} consistently improves performance over GRPO, DAPO, and replay baselines, demonstrating robust generalizability across modalities and algorithms.

==> README.txt <==
ReMind -- arXiv preprint source

Main document: main.tex
Compiler: pdfLaTeX
Verified TeX Live version: 2025

Upload this ZIP as a new Overleaf project and select main.tex.
For a local build: latexmk -pdf main.tex
The included main.bbl matches main.tex and keeps the bibliography reproducible.

Code: https://github.com/cyuQ1n/Correct-Set-Turnover-in-RLVR
Existing preprint: https://arxiv.org/abs/2606.03087

Contents: manuscript source, referenced PDF figures, bibliography, and required
local template files. The ICLR-derived layout is used in preprint mode, with
named authors and no conference publication claim or review line numbers.

